Semantic Calibration Prevails Where Token Confidence Fails: Benchmarking Long-Form Scientific QA

Reliable uncertainty quantification (UQ) is essential for safe deployment of large language models (LLMs) in scientific question answering, where long-form outputs exceed practical human verification at scale. We introduce the first large-scale benchmark for UQ calibration in long-form, reasoning-demanding scientific QA, evaluating four UQ methods on 685,000 responses across up to 20 LLMs and seven datasets, supported by an extensible open-source framework whose shared-generation design enables reproducible cross-method comparisons. Instruction tuning is shown to associate with systematic token probability polarization, collapsing confidence distributions and undermining the reliability of token-level uncertainty signals. Reasoning model families diverge: some reproduce this polarization while others actively mitigate it, a pattern that clusters by provider and suggests training pipeline design as a key differentiating factor. Verbalized and token-aggregation sequence-level methods fail systematically. Only semantic consistency, as measured by consistency of the final answer, yields well-calibrated outputs, providing the first large-scale evidence that semantic calibration persists in multi-step, dependency-rich reasoning settings.

==> resources/magistral_system_prompt_adjustment.txt <==
A user will ask you to solve a task. You should first draft your thinking process (inner monologue) until you have derived the final answer. Afterwards, write a self-contained summary of your thoughts (i.e. your summary should be succinct but contain all the critical steps you needed to reach the conclusion). You should use Markdown to format your response. Write both your thoughts and summary in the same language as the task posed by the user. NEVER use \\boxed{} in your response.

Your thinking process must follow the template below:
§§<think>§§@@[THINK]@@
Your thoughts or/and draft, like working through an exercise on scratch paper. §§Be as casual and as long as you want until you are confident to generate a correct answer.§§ @@But if you notice that your reasoning is repeating, becoming circular, or no longer making progress toward a conclusion, stop the thinking process and move on to the final answer using your best judgment.@@
§§</think>§§@@[/THINK]@@

Here, provide a concise summary that reflects your reasoning and presents a clear final answer to the user. Don't mention that this is a summary.

Problem:
